On the convergence of Krylov methods with low-rank truncations

Low-rank Krylov methods are one of the few options available in the literature to address the numerical solution of large-scale general linear matrix equations. These routines amount to well-known Krylov schemes that have been equipped with a couple of low-rank truncations to maintain a feasible storage demand in the overall solution procedure. However, such truncations may affect the convergence properties of the adopted Krylov method. In this paper we show how the truncation steps have to be performed in order to maintain the convergence of the Krylov routine. Several numerical experiments validate our theoretical findings.

==> data_convdiff.dat <==
   1.0000e+00   1.0000e+00   1.9723e-11   4.6169e-16   1.0000e+00   1.3000e+01   1.0000e+00   2.2204e-16 
   2.0000e+00   2.7058e-01   3.6447e-11   1.0766e-15   2.6000e+01   3.8000e+01   4.0000e+00   2.2204e-16 
   3.0000e+00   2.4899e-01   3.9607e-11   6.9997e-17   7.1000e+01   3.8000e+01   1.6000e+01   2.2204e-16 
   4.0000e+00   1.0024e-02   9.8386e-10   1.3623e-15   1.3000e+02   7.1000e+01   6.4000e+01   2.2204e-16 
   5.0000e+00   1.6501e-03   5.9767e-09   1.5573e-15   1.6000e+02   8.0000e+01   2.5600e+02   2.2204e-16 
   6.0000e+00   2.0459e-04   4.8225e-08   1.8097e-15   2.0800e+02   1.2700e+02   1.0240e+03   2.2204e-16 
   7.0000e+00   2.5996e-05   3.8105e-07   1.1918e-15   2.7600e+02   1.6000e+02   4.0960e+03   2.2204e-16 
   8.0000e+00   3.0733e-06   3.3566e-06   3.0630e-15   3.3200e+02   2.1300e+02   1.6384e+04   2.2204e-16 
   9.0000e+00   4.7726e-07   3.0564e-05   1.0000e+00   3.5700e+02            0   6.5536e+04   2.2204e-16 


==> data_stochastlarge_CG_Ullmann.dat <==
 1  1.90563e-01   16 
 2  5.05774e-02   93 
 3  1.61372e-02  314 
 4  5.81331e-03  763 
 5  2.28325e-03  1458 
 6  9.58136e-04  2294 
 7  4.23224e-04  2996 
 8  1.92409e-04  3480 
 9  8.57939e-05  3877 
 10  3.77350e-05  4193 
 11  1.90307e-05  4391 
 12  1.10366e-05  4404 
 13  6.69225e-06  4399 
 14  4.38514e-06  4321 
 15  4.09070e-06  3801 
 16  1.71752e-06  4033 
 17  1.71215e-06  3797 
 18  1.66129e-06  3513 
 19  1.55143e-06  3569 
 20  1.54193e-06  3471 
 21  1.41668e-06  3526 
 22  1.40791e-06  3446 
 23  1.35680e-06  3444 
 24  1.28407e-06  3451 
 25  1.26073e-06  3419 
 26  1.22544e-06  3414 
 27  1.20003e-06  3435 
 28  1.17531e-06  3427 
 29  1.15224e-06  3408 
 30  1.14160e-06  3420 
 31  1.13509e-06  3404 
 32  1.11864e-06  3413 
 33  1.11234e-06  3395 
 34  1.09361e-06  3411 
 35  1.08138e-06  3405 
 36  1.07261e-06  3393 
 37  1.06289e-06  3421 
 38  1.05704e-06  3405 
 39  1.05108e-06  3402 
 40  1.03983e-06  3407 
 41  1.03400e-06  3395 
 42  1.02504e-06  3409 
 43  1.01393e-06  3406 
 44  1.00883e-06  3395 
 45  1.00526e-06  3392 
 46  9.99733e-07  3396



==> data_stochastlarge_CG_meanbased.dat <==
 1  2.82291e-01   16 
 2  1.01355e-01   91 
 3  4.13389e-02  311 
 4  1.82770e-02  736 
 5  8.59439e-03  1304 
 6  4.24344e-03  1873 
 7  2.18346e-03  2398 
 8  1.16673e-03  2829 
 9  6.44432e-04  3167 
 10  3.65970e-04  3414 
 11  1.91270e-04  3635 
 12  1.13986e-04  3807 
 13  5.68815e-05  3845 
 14  3.55632e-05  3954 
 15  2.13855e-05  3935 
 16  1.46973e-05  4019 
 17  1.06448e-05  4015 
 18  7.55617e-06  4023 
 19  5.11501e-06  4096 
 20  4.96899e-06  3554 
 21  2.70208e-06  3923 
 22  2.65974e-06  3543 
 23  2.32978e-06  3503 
 24  2.26525e-06  3283 
 25  1.78367e-06  3380 
 26  1.75278e-06  3413 
 27  1.65798e-06  3379 
 28  1.57610e-06  3378 
 29  1.41917e-06  3407 
 30  1.35215e-06  3248 
 31  1.32882e-06  3164 
 32  1.31446e-06  3251 
 33  1.28211e-06  3277 
 34  1.26112e-06  3252 
 35  1.22943e-06  3245 
 36  1.22685e-06  3192 
 37  1.20300e-06  3212 
 38  1.16555e-06  3233 
 39  1.15328e-06  3179 
 40  1.14559e-06  3162 
 41  1.13955e-06  3216 
 42  1.13462e-06  3218 
 43  1.12761e-06  3202 
 44  1.11659e-06  3204 
 45  1.09828e-06  3226 
 46  1.09168e-06  3204 
 47  1.08709e-06  3187 
 48  1.08049e-06  3191 
 49  1.07192e-06  3188 
 50  1.06733e-06  3177 
 51  1.05971e-06  3181 
 52  1.05614e-06  3171 
 53  1.05083e-06  3162 
 54  1.04852e-06  3183 
 55  1.04512e-06  3181 
 56  1.03834e-06  3190 
 57  1.03508e-06  3180 
 58  1.04286e-06  3180 
 59  1.04194e-06  3162 
 60  1.03297e-06  3161 
 61  1.02672e-06  3180 
 62  1.02008e-06  3177 
 63  1.01686e-06  3166 
 64  1.01006e-06  3170 
 65  1.00591e-06  3162 
 66  1.00157e-06  3167 
 67  9.98095e-07  3161



==> data_stochastsmall_CG_Ullmann.dat <==
 1 1.11676e-01  10 
 2 1.88033e-02  30 
 3 3.61418e-03  61 
 4 7.45575e-04 103 
 5 1.59797e-04 148 
 6 3.46721e-05 188 
 7 7.91747e-06 221 
 8 3.30503e-06 234 
 9 1.75028e-06 225 
 10 1.00795e-06 203 
 11 9.51730e-07 180



==> data_stochastsmall_CG_meanbased.dat <==
 1  2.46500e-01   10 
 2  6.90874e-02   28 
 3  2.17925e-02   57 
 4  7.41470e-03   91 
 5  2.62457e-03  129 
 6  9.43690e-04  166 
 7  3.41882e-04  203 
 8  1.24261e-04  232 
 9  4.52046e-05  260 
 10  1.67338e-05  277 
 11  6.55592e-06  288 
 12  3.81502e-06  287 
 13  1.73488e-06  281 
 14  1.70357e-06  242 
 15  1.31971e-06  226 
 16  1.14806e-06  214 
 17  1.09866e-06  223 
 18  1.03416e-06  220 
 19  9.62602e-07  218


